Finite Difference Flow Optimization for RL Post-Training of Text-to-Image Models

Reinforcement learning (RL) has become a standard technique for post-training diffusion-based image synthesis models, as it enables learning from reward signals to explicitly improve desirable aspects such as image quality and prompt alignment. In this paper, we propose an online RL variant that reduces the variance in the model updates by sampling paired trajectories and pulling the flow velocity in the direction of the more favorable image. Unlike existing methods that treat each sampling step as a separate policy action, we consider the entire sampling process as a single action. We experiment with both high-quality vision language models and off-the-shelf quality metrics for rewards, and evaluate the outputs using a broad set of metrics. Our method converges faster and yields higher output quality and prompt alignment than previous approaches.

==> data/trajectories.txt <==
0.999 -1.8485962885014087 -1.5179291595942785 -1.3001534333634237 -1.1309776082451581 -0.9891686273406349 -0.864894358685283 -0.7527287942581696 -0.6493239131864657 -0.5524425846467743 -0.4604945391031162 -0.37228936046519095 -0.28689391692303917 -0.20354423153248627 -0.12158738275048303 -0.0404405085656462 0.0404405085656462 0.12158738275048289 0.203544231532486 0.28689391692303917 0.37228936046519095 0.460494539103116 0.5524425846467743 0.6493239131864657 0.7527287942581696 0.8648943586852826 0.9891686273406346 1.1309776082451581 1.3001534333634233 1.5179291595942779 1.8485962885014087 -0.11942891219697942 1.3997924901050443 0.8684239232585466 0.7078687409646347 2.0773392182843233 -1.0 -1.0 -1.0
0.9668064516129032 -1.7892168414352014 -1.4690122039818345 -1.2581265831025712 -1.0943029954594525 -0.956980284642814 -0.8366374394500063 -0.7280201446844335 -0.6278863171835116 -0.5340696115646404 -0.44503007498607905 -0.35961495539787314 -0.27692064362853114 -0.19620733254534597 -0.11684275589928135 -0.03826248952644639 0.0400603730141493 0.1186407282203505 0.19800548489762546 0.2787190721483066 0.36141376419275667 0.44682937996972266 0.5358695456178019 0.629687037512402 0.7298218439318052 0.8384403635567089 0.9587847637808239 1.096109502997308 1.2599358641544425 1.4708256208235022 1.79103775173391 0.1506242219519921 0.5372619030713389 1.5916158296837761 0.6794368501181155 2.155215116402933 -0.9697710508354511 -1.3609928656280808 -0.5724384102390768
0.9346129032258065 -1.731959983421025 -1.4218487873514811 -1.2176082274215678 -1.058945446048617 -0.9259478287885804 -0.8093946324021165 -0.7041972280492944 -0.6072157539059716 -0.5163521596129695 -0.4301150329891918 -0.34738795153993196 -0.2672957779740045 -0.18912201009885168 -0.11225429320116335 -0.03614597232158682 0.039713276871614855 0.11582215281891786 0.19269099456324632 0.2708664877866648 0.35096103678495744 0.43369121716823616 0.5199322717076449 0.6108007740644981 0.7077883565307037 0.8129934003327008 0.9295562898286791 1.06256654143679 1.221246580965861 1.42551283869949 1.7356704825270612 -0.04138016441066009 0.08449393918350948 1.1286732544084146 0.46562816627462716 2.209587632271875 -0.9922677897220313 -0.16860896838688638 -0.26040024791019767
0.9024193548387096 -1.6770001266758363 -1.3765960099666537 -1.1787413723008253 -1.025035568097857 -0.8961905160085881 -0.7832745379528065 -0.6813584688715177 -0.5874008050688511 -0.4993691933048481 -0.415818902228789 -0.33566843528580687 -0.2580700161868055 -0.18232952784342965 -0.10785373062996564 -0.03411301734236806 0.03938703838494118 0.1131296163053084 0.18760919184871672 0.2633554746679457 0.3409618696818087 0.4211227386345505 0.5046862091347064 0.5927342808992319 0.6867124173452129 0.7886540710921837 0.901602480062231 1.030489750902414 1.1842531280638198 1.3821932865890882 1.6827513522763737 -0.19566373783675065 -0.08506438228461796 1.105077365519026 1.2645570129930988 1.7292990167087092 -0.8703323284158285 -1.0284157955038327 -0.18222256629739333
0.8702258064516128 -1.6245181111297784 -1.33342121595862 -1.1416808257800093 -0.9927164372432364 -0.8678402556643657 -0.7583982928415861 -0.6596145000305786 -0.5685417737663715 -0.4832107844352122 -0.4022215582039198 -0.32452606486334173 -0.2493027265414206 -0.1758788415243604 -0.10367943868922451 -0.03219118484954768 0.03906518894442712 0.11055808588059464 0.18276689574064384 0.256205203950276 0.3314483884291929 0.4091697526448 0.4901917378953043 0.5755636097815506 0.666687137388881 0.7655343424295141 0.8750565675707285 1.0000370365786087 1.1491432781046038 1.3410936106510796 1.6325661073048756 -0.6654393470896295 -0.21266405097181032 0.26871655328471483 0.7486661201203049 1.8305954538618627 -0.9216035497131186 -1.455130032294674 -0.20917778562630004
0.8380322580645161 -1.5746977744579886 -1.2924999194230742 -1.1065920701426444 -0.9621431713761156 -0.8410417237398916 -0.7349001025024484 -0.6390890207667983 -0.5507517923002844 -0.46797940591462356 -0.3894146873461252 -0.3140415765360619 -0.24106349276110914 -0.1698281385632368 -0.09977791970019241 -0.030414953350912086 0.038725668928035854 0.10809838070725962 0.17816834004797585 0.2494339506677365 0.322453646376883 0.39788096550865343 0.47651426727641694 0.5593721528583935 0.6478154829327829 0.743758785287824 0.850067411327261 0.9713852691797095 1.1161274698494588 1.3024671557009329 1.5854308767688228 -0.5300927093958617 -0.14173555956450756 -0.10183291116757187 0.6400124891934199 1.3795319300206377 -0.7253806090328996 -1.4902445349526678 -0.4671186294468115
0.8058387096774192 -1.5277214400662877 -1.2540124082694952 -1.0736488842828709 -0.93348141227603 -0.815951564816767 -0.7129270463503642 -0.6199191053584554 -0.5341575471693497 -0.4537909956340963 -0.37750311961079625 -0.3043083213089596 -0.23343379443034237 -0.16424660493551427 -0.09620560624135305 -0.028827496364356553 0.0383391247442448 0.1057355942376366 0.17381377221506963 0.24305792021636968 0.31401073015261427 0.38730741740592056 0.46372405307004666 0.5442508908442916 0.6302110005217942 0.7234658140417894 0.826801267329384 0.9447325621563339 1.085441456393998 1.2665965296761716 1.5416928474359242 0.29040515645746756 -0.15401621336516041 -0.15243436178774578 0.527447020025439 0.8965237852719055 -0.4830353578742152 -0.7817456709265332 -0.41675956218102095
0.7736451612903225 -1.4837646499587605 -1.2181388462224536 -1.0430293067137317 -0.9069042031295392 -0.7927361409685464 -0.6926376266224666 -0.6022544720497742 -0.5188991865483428 -0.44077542165044864 -0.36660577191827115 -0.2954336085958175 -0.22650867402613917 -0.15921633950542713 -0.09303094712723846 -0.027482864382233956 0.03786670691503863 0.10344694908410129 0.1696974426882893 0.2370894510435375 0.3061512555722591 0.37750135210566815 0.45189552139506894 0.5302982488438119 0.6139982760404786 0.7048088047401764 0.8054435883642194 0.9203007001894002 1.0573491278530178 1.2337960691578276 1.5017295348006308 0.023919216761851176 -0.06776338691261617 0.09530949524436844 0.7106203275898774 0.5781032111965424 -0.744346117816989 -0.7838571310219794 -0.1676332640157027
0.7414516129032259 -1.4429909996395431 -1.1850530079523132 -1.014909641842778 -0.8825867122640786 -0.7715671425041198 -0.6741983200673569 -0.5862549719872323 -0.5051287104518742 -0.4290757176928488 -0.35685565987730367 -0.28753941549355067 -0.22039805765704965 -0.15483419393772407 -0.09033666866917701 -0.02644856447064041 0.03725728018328501 0.10119890985320218 0.16580473841014615 0.23153429147206145 0.2989029147449313 0.3685141645779371 0.44110574827831867 0.5176192366320658 0.5993128540044891 0.6879568861326893 0.7862007226295463 0.8983376549713762 1.0321454543691488 1.2044139957196536 1.4659458039889872 -0.2888447920381234 -0.40200345354706063 -0.5379166093008579 0.29763259923919316 0.7957005241951619 -0.43089046297325984 -0.2158338325818429 0.11282920487399238
0.7092580645161292 -1.4055486284719323 -1.154915410463725 -0.9894566042135022 -0.860698414466146 -0.7526143445272006 -0.6577772136065093 -0.5720852753082414 -0.4930057951113005 -0.41884507668978255 -0.34839804972846744 -0.28076165426585326 -0.21522706908119416 -0.1512130420250782 -0.08822188843910099 -0.025808389646621868 0.036444024161149564 0.09894337547208251 0.1621081438079949 0.2263875208699406 0.2922855622377191 0.36039286806804743 0.43143153062071926 0.5063233460764488 0.5863001695148939 0.673095072637473 0.7693013180239572 0.8791201171859139 1.0101595048912877 1.1788339689146945 1.434767411121665 -0.6303125138821205 -0.5802876088391622 -0.4551102936468918 0.16900772526479244 0.924337097238181 0.17161249198667541 -0.6327820535221941 0.17506697647789876
0.6770645161290324 -1.3715705457337513 -1.1278675906288227 -0.9668185422114158 -0.8413929169901296 -0.7360350800044783 -0.6435338286946053 -0.5599055359764687 -0.4826896390400254 -0.4102401091133414 -0.3413852742587371 -0.27524662081655177 -0.21113412567490364 -0.1484814849363256 -0.08680334309144577 -0.02566503721763216 0.03534059975809148 0.09661284739243765 0.15856166822885467 0.221627532711884 0.2863050867284976 0.35317421963232304 0.42294415542520053 0.4965203639631935 0.5751127879075074 0.6604232467048262 0.7549971964763281 0.8629560387688276 0.9917575876687255 1.157475651916293 1.4086293104962877 -1.0252096053439261 -0.6620893678680029 -0.14075947310180909 0.19396383569698014 1.1127627867652257 -0.008999148158599639 -0.49276360246923007 0.3643631277412853
0.6448709677419355 -1.341180996005679 -1.1040304418967133 -0.947118080552641 -0.8247968658138628 -0.7219609318393083 -0.6316047955704441 -0.5498569997024501 -0.4743252641473824 -0.40340843949855626 -0.33596609260805815 -0.27114246663494135 -0.20826476240626896 -0.14678016453457726 -0.08621422951404585 -0.02614141926977118 0.033837524290928185 0.09411474186275978 0.15509344383374415 0.21720736292400977 0.2809440083625762 0.34687521195235616 0.4157004837883008 0.4883127895760604 0.5659048871159306 0.6501533259815512 0.743563522409629 0.8501874342527658 0.9773468212819282 1.1407937782845983 1.3879562419116234 -1.2831780380300046 -0.43288470853975625 0.11658688307452576 0.25024679119713317 1.1188106299694658 0.21706591410383672 -0.5108279286833838 0.3743641676470048
0.6126774193548388 -1.3145086875331295 -1.0835102296265102 -0.9304502312599597 -0.8110013958688905 -0.7104840732069556 -0.6220866157359248 -0.5420426144783597 -0.46802326839849107 -0.3984687555222267 -0.33226704688621916 -0.2685827275663796 -0.20675804606279868 -0.14625161828188346 -0.08659788877620035 -0.027378386608280764 0.031800385957594074 0.0913257231898925 0.1515965721299553 0.21304266809690095 0.27614743544134807 0.3414780777694253 0.40972827018705976 0.481782876197191 0.5588224537433542 0.6425038539824188 0.735298433518311 0.8411943537169092 0.9673799810330531 1.1292748494721054 1.3731320941198772 -1.2106225110997029 -0.5746371272864899 0.7320114073860574 0.7274662530097483 1.4285471005568222 0.18944356667609388 -0.45112747033409994 0.7291431708369971
0.580483870967742 -1.2917042255058915 -1.066414965531548 -0.9168911170077829 -0.8000619296090447 -0.7016486094687912 -0.6150197447565124 -0.53650538757066 -0.4638341400725818 -0.39548280920615714 -0.3303638595026806 -0.26765875464278566 -0.20672155982401802 -0.14701917614771834 -0.088091765746179 -0.029524643095763664 0.02907339529947241 0.08808851160887937 0.14791940772964995 0.20899618911400014 0.27180294092043483 0.3369073610757918 0.4050027313752855 0.4769714093679995 0.5539871321870881 0.6376914263752996 0.7305232831870863 0.836402346119134 0.9623632179199916 1.1234293540357156 1.3644533458035173 -0.8034156593690042 -0.28578685162384754 0.7054027014101212 0.7615413303368608 1.18813180379978 0.49644361389671327 -0.2777666596606355 0.33936642553620605
0.5482903225806451 -1.2729537284459604 -1.0528798571424294 -0.9065211712100649 -0.7920132366982643 -0.6954551606151154 -0.6103822333576948 -0.5332117361312203 -0.46172268916745046 -0.39442278976480927 -0.33024394499563686 -0.2683797839918218 -0.20819157094142804 -0.14914978563211653 -0.09079536078066407 -0.03271207646149227 0.025494787752077384 0.0842166684885853 0.14385910634612492 0.2048603805806024 0.26771373173012086 0.332996380714483 0.40141039678222784 0.47384418906352205 0.5514711445572378 0.6359191617470847 0.7295868470687884 0.8362981987775249 0.9628684723900014 1.1237737431518833 1.3620616740318674 -1.0444380370871962 -0.03875204707600616 0.39265321126725755 0.7017224213050737 0.9128182438859495 0.6213062571448051 -0.710176340165432 0.22899679310598237
0.5160967741935484 -1.2584755721116754 -1.043093094499103 -0.8994610986232693 -0.786903976526355 -0.6918871548314343 -0.6081039708673255 -0.5320519225019607 -0.4615543850131768 -0.395144396079689 -0.3317679545808435 -0.2706254484530544 -0.21107964743059027 -0.15259840272885633 -0.09471646085048487 -0.03700811003017688 0.02093411158324533 0.07951767810449722 0.13916751939531713 0.20034459580730948 0.2635677486299827 0.3294417066554223 0.39869574589465434 0.47224083737923145 0.5512602126034565 0.6373643443927379 0.7328810642311461 0.84146200227374 0.9695494204498859 1.1307880277792781 1.3658555942988513 -0.8969155820317385 -0.2917618915953649 0.547293401038149 0.44040923812573957 1.236270008494582 0.590428099748211 -0.5983105411893181 0.2346238598421938
0.4839032258064516 -1.2484873606521514 -1.0373043544386469 -0.895908634209535 -0.7848463410893267 -0.6909615254972531 -0.6081100963332086 -0.5328706211074191 -0.4631096657234658 -0.39738316488377623 -0.33464780297416924 -0.2741064375295517 -0.21511809096943574 -0.1571415550851364 -0.0996974368243001 -0.04234057332702084 0.015361838118715342 0.07384933612536243 0.13358660381548726 0.19508290470666892 0.25891421915523355 0.3257500484025779 0.39638770990935135 0.47179911070657504 0.5532005562918567 0.6421708765013517 0.7408828728786234 0.8526251011741687 0.983146941131914 1.144822146434624 1.3753981082861897 -0.7812640578031452 -0.2455787947625686 0.3211900640384132 0.6555380769603998 1.439149279737684 0.4451312934626362 -0.5030576213944763 0.588021846727858
0.45170967741935486 -1.2431417863302834 -1.0357939101406437 -0.8961523789826927 -0.7860628784457508 -0.6927936688560866 -0.6103912268656837 -0.5355325555361574 -0.4661378533992805 -0.40079167379205277 -0.3384637648850098 -0.2783593327485852 -0.21983147740440523 -0.1623258017992046 -0.10534244244580292 -0.048407611503282516 0.008949980491574612 0.06722080460179446 0.12693640497379804 0.18869304756869 0.2531780608847746 0.3211987279414269 0.3937115718089942 0.4718469509018701 0.5569230527729129 0.6504574089763138 0.7542464866639469 0.8707539353443025 1.0044367193590535 1.1659217747846202 1.3898687258241404 -0.9945448550968341 -0.2403941859477367 0.3228278476054286 0.7552139893144381 0.976063363410482 0.4300517098831922 -0.3550250356674127 0.6315461493633923
0.4195161290322581 -1.2424547462446034 -1.0387893144657814 -0.9005329900683083 -0.7908995254347265 -0.6976509386680366 -0.6150815724847453 -0.5400110819192686 -0.47044557680733057 -0.4050204144414495 -0.34273255529834057 -0.28279761918459784 -0.22456640889581056 -0.16747172332406596 -0.11099102236480875 -0.05461705789047917 0.0021683747566955346 0.05992101993022694 0.1192639419295154 0.18092299882267734 0.24576955442990894 0.31486858700661813 0.38952023908868494 0.4712583088875483 0.561727890317154 0.662358939609933 0.773979810849544 0.8971130382882179 1.0340197006568121 1.1935942077010258 1.408128822544772 -0.8404486985978902 -0.13280139582253545 0.28463967045975513 0.4652458194188174 0.7918302718916562 0.12524287298300504 -0.2980258508739836 0.5115454531838901
0.38732258064516123 -1.2462738347175513 -1.0463473732386188 -0.9093321747044919 -0.7997690412549273 -0.7059582128153117 -0.6225131303733116 -0.5464719672151517 -0.4759944843346008 -0.40981997858006497 -0.34700962231205823 -0.2868120805990495 -0.22858752084674527 -0.1717603650567598 -0.11578585557670322 -0.06012213351223635 -0.004202451396757269 0.05259692847636785 0.11099797334224246 0.17187744273403044 0.2363466874473944 0.3058617273027606 0.3823545279930612 0.4682999329712652 0.5663885992536737 0.6781305398127853 0.8017276031091799 0.9331272975573733 1.07186649649329 1.2266659423525252 1.428928142352155 -0.8655246677902487 -0.17892174643290615 0.23340003384408747 0.6843523371065268 0.7342130671807064 -0.0520096901302141 -0.30974689550892603 0.6108070619076842
0.3551290322580646 -1.2543300895412004 -1.0582653382446554 -0.9226079976526149 -0.8130009175387122 -0.7182164433092498 -0.6332104693295297 -0.5553230722570385 -0.48297894739817526 -0.41512944044147115 -0.3509838499802831 -0.28987619923856994 -0.23120011725877718 -0.17437625927802552 -0.11883231134066835 -0.06398450769807792 -0.009214145351672351 0.0461661793788712 0.10296349890426681 0.16218431212375028 0.22516488017243447 0.2937909788761869 0.37086680391642746 0.4606381762273003 0.568795494904345 0.6983693275688898 0.8400508319721471 0.9796785292516471 1.116805373422266 1.2634635001208192 1.4511746917992911 -0.8146668524733744 -0.32305849214068955 0.17250143185281436 0.8912499220296844 0.6982226661021459 0.04412027514650687 -0.8826084817225015 0.2207917138352398
0.3229354838709678 -1.2663616147950287 -1.0741072155394207 -0.9400625301990437 -0.8306197939952848 -0.7348026371331979 -0.6477846873381808 -0.5672055478502068 -0.49187276778617717 -0.42113614124532855 -0.3545336475225917 -0.29160667409865915 -0.23183410150794218 -0.17463200861930983 -0.11937307082540945 -0.06539887887832586 -0.012014564506977913 0.041538101566750196 0.09613451993557456 0.1528621659076738 0.21319081059453002 0.2792990940658212 0.3547569229983664 0.4460498497348434 0.5654083856684481 0.7244974174168057 0.8920046161417947 1.0358129356266401 1.1665905637076006 1.3023248896112374 1.4741225851564135 -0.9388633168905766 -0.46454763434877255 0.31465131732713086 1.0001859350238582 0.8357409965169684 0.0909190861671347 -0.8456278224680874 0.3295429514699915
0.29074193548387095 -1.282230051143803 -1.0933693148375287 -0.9610742831611109 -0.8521746331476826 -0.755674159247063 -0.6666720381287189 -0.5828758426989594 -0.5034401746878852 -0.42832923741676343 -0.3577607581852039 -0.2917740961325302 -0.23006017212989358 -0.1720184277207359 -0.11688933404802809 -0.06385477989962239 -0.01207847297586472 0.03930484714410806 0.09124232450671436 0.1448648785600933 0.2016746618418743 0.2639229638403762 0.33548922165504697 0.42435257051278996 0.5512979158734176 0.7598976027073078 0.95848015949973 1.0983577620366232 1.218836609864754 1.3420779507464757 1.4973921686360443 -1.1753602680161053 -0.3942931546220988 0.29729247523683033 1.0439249781690452 1.0211324842063454 0.07737568886584874 -0.8247518789348784 0.15726801232398444
0.2585483870967742 -1.3019464251526558 -1.115679587955859 -0.9849384040459213 -0.8768177550013091 -0.7801639329437091 -0.6897342617514688 -0.6028692522056062 -0.5186367043339678 -0.43756381456811183 -0.36105458972415655 -0.29031218361254835 -0.2255773021718848 -0.1662041233350722 -0.11112151203906254 -0.05917838248318403 -0.009278807971152768 0.03961493635143374 0.08854664888211183 0.1386806052837382 0.19149546592349248 0.24916433585161046 0.31546018857332325 0.39854009247587674 0.5239963228635808 0.8123557647466216 1.0351814558114318 1.163748264449376 1.2719584552044996 1.3821499757121267 1.5208642960030552 -1.1842801407051802 -0.24706828008522985 0.1396239819138583 1.040959316117408 1.0234837836889794 0.05922550026745775 -0.8378322542585586 0.21436437759414526
0.22635483870967743 -1.3256029314117705 -1.1408762139351498 -1.0111435946913951 -0.9036668916916749 -0.807164738745676 -0.7160268652720038 -0.6269465051635902 -0.5381938582509375 -0.45003859380954636 -0.365216407506176 -0.2873778010286348 -0.21823450071593103 -0.15705850505789107 -0.10208140993380366 -0.051512268342658214 -0.0038284326725063714 0.04225514932683054 0.08790519557599838 0.13432022728431042 0.18293697339681306 0.23579705753742672 0.2963972544189916 0.37234104396988194 0.4889119875734122 0.8935021946681925 1.1158887588220974 1.2298747920827797 1.3252901034959677 1.4223704785929896 1.5445580521487747 -1.149361751556758 -0.35606197286500446 0.11568736875926497 1.1324867889281642 1.0655378463393606 0.02346255441537768 -0.8391714936672421 0.2592687492412232
0.19416129032258067 -1.3532832971506203 -1.168934564849244 -1.0394562415251183 -0.9321466003807238 -0.8356593699965217 -0.7441688230816113 -0.653838453643098 -0.5618385294559198 -0.46686704257547035 -0.3715702392655384 -0.28347358793753746 -0.2081140793922379 -0.14474078471353086 -0.0901082818994581 -0.04130723633508525 0.0037977463359975647 0.046792638247296924 0.08897317669890094 0.13156440701678948 0.17595117265219506 0.22403293386535536 0.279006105475284 0.34777859372231684 0.4534627085235655 0.9983009285072906 1.1972183988872411 1.2960179198660822 1.378664065866756 1.4627443541592104 1.5685675165123234 -1.249208530148987 -0.4002577550207088 0.0854859731179247 1.1195581920447162 1.241490049593458 0.08130939377377204 -0.8278286306883593 0.43558350047867167
0.16196774193548397 -1.3850105654787392 -1.1998536461130884 -1.0698069106362074 -0.962021072210804 -0.8650816275609452 -0.7730681759601147 -0.6818918770772182 -0.5879694663586678 -0.4880113028330482 -0.3817475040282784 -0.2795984572245395 -0.19566740478001024 -0.12984081836758443 -0.07594802740924095 -0.02932739776916638 0.012914636861880413 0.052670629179415604 0.09134385616242056 0.1301661530350972 0.17045893002468818 0.21397818525978698 0.26363286822631377 0.3256720918102071 0.42099854293357764 1.1090088641315528 1.278219571471549 1.3619918118857401 1.432062703968404 1.5033485877997588 1.593068403477827 -1.2768464109635103 -0.34796345001266227 0.029572382791226818 1.1375525433669955 1.3078649310747181 0.12184387102961414 -0.8980639791422039 0.27598952451857106
0.1297741935483871 -1.4207326890139478 -1.2335950104810631 -1.1021570512159375 -0.9932178905922443 -0.8952391874942239 -0.8022267300727505 -0.7099928758692219 -0.6146485201432511 -0.5116626253524033 -0.39659872225828885 -0.27730298570525763 -0.1818804297928134 -0.11352652258250634 -0.060802235485184666 -0.01663362593718261 0.02267058048095796 0.05926183474941956 0.0946108252533279 0.12993297234789655 0.16647781601331826 0.20586381845313032 0.25073889235357616 0.3067668627509461 0.39290674881334836 1.2187952717112356 1.3585143889231275 1.427661356696976 1.4854981116210604 1.5443375057027977 1.6183921780788406 -1.373886601973632 -0.2920323427802994 0.07302564407866499 1.3594309231414772 1.4376317717079996 0.036162028938848505 -0.8236857693152563 0.22187678868956506
0.09758064516129034 -1.460325744644468 -1.2700710506414261 -1.1364438252795603 -1.0256901408224932 -0.9260794103638621 -0.8315168950224199 -0.7377389024136493 -0.6407401898313125 -0.535518352455043 -0.4148159780432208 -0.27832585303124235 -0.168410506323359 -0.09761755637127477 -0.046296604765984246 -0.004524417685565891 0.03209938884245732 0.06590726997837673 0.09839730466312117 0.1307531286590111 0.16415382925254404 0.20009793060297232 0.24101521984551363 0.29208915050532525 0.3707011914018335 1.3258132429202296 1.4375014917777482 1.4927709843847548 1.5389999436646966 1.5860302526717165 1.6452221007497694 -1.4035394863063628 -0.32272219452665757 0.11653858476979512 1.4463097139887908 1.5938819247680187 0.040099462520834794 -0.7380706605675894 0.12111295256133335
0.0653870967741936 -1.5036046765015458 -1.3091510306482501 -1.1725746308223297 -1.0593765946263007 -0.9575674384150773 -0.860917892053395 -0.7650698103326672 -0.6659241793235846 -0.5582925371961015 -0.43372855224362833 -0.28349235663869293 -0.1575425881378312 -0.08444459709438462 -0.034308657920746576 0.005593796777269092 0.040203025634961205 0.07196246907482 0.10237557338893755 0.13259484170248179 0.16374438223652096 0.1972349446060565 0.2353408303095013 0.28290734063660977 0.3562178119620756 1.4271290209639416 1.5138390023496695 1.5567467250514355 1.592635891193403 1.6291471559461126 1.675099838298097 -1.438777971555365 -0.35999747201391163 0.14193395289043595 1.5198908025894304 1.672177779493413 0.05692117442821226 -0.6891343478444534 0.10519436344077764
0.03319354838709675 -1.550338109402932 -1.3506714922018792 -1.2104337115057358 -1.0942010285858783 -0.9896625421364001 -0.8904219855336885 -0.792004365839747 -0.6902003895041909 -0.5796722086164611 -0.4514843298711609 -0.2917760706074179 -0.15173274659163402 -0.07634870027146089 -0.02659410736030126 0.012453755873570326 0.04610497854585512 0.07687930527303222 0.10628933087606685 0.13547491206627188 0.16553470766586537 0.19783785953813401 0.23458474009937513 0.28046082909657777 0.3512411959082834 1.5162715751489066 1.5845294073566358 1.618305942406624 1.6465575214811214 1.6752988048518382 1.7114722704976677 -1.4723471307597835 -0.36502577764471084 0.14695561456111647 1.5984009996695079 1.7076206362060395 0.08213168705225248 -0.7265549585015596 0.16608314636332008
0.001 -1.600264648417661 -1.3944477691241102 -1.249890292333336 -1.1300773340840695 -1.0223187846142963 -0.9200213552913945 -0.8185722108984684 -0.7136323708775287 -0.5996983429683688 -0.4675112186820249 -0.30129594648836716 -0.15271578054049703 -0.07489941548657343 -0.024269429436843945 0.015268911537521348 0.049267464153452935 0.0803231338715188 0.10998180513580808 0.13940173648287368 0.16969490082629224 0.20224380079858054 0.2392680561234581 0.28549365367390095 0.35684415944568343 1.5834677000416504 1.645040766109876 1.6755093451249536 1.7009940580041378 1.7269205136702444 1.7595512673858085 -1.5200795204397606 -0.3780867427585903 0.15075630804777934 1.65760236915212 1.7557419714455476 0.08597690551338072 -0.7519093752317716 0.17117263641433153


==> data/trajectories_reward.txt <==
0.599 -1.500
0.622 -1.456
0.647 -1.411
0.672 -1.367
0.697 -1.322
0.723 -1.278
0.747 -1.233
0.771 -1.189
0.794 -1.144
0.814 -1.100
0.831 -1.056
0.845 -1.011
0.855 -0.967
0.861 -0.922
0.863 -0.878
0.860 -0.833
0.853 -0.789
0.840 -0.744
0.823 -0.700
0.802 -0.656
0.776 -0.611
0.747 -0.567
0.715 -0.522
0.680 -0.478
0.643 -0.433
0.605 -0.389
0.566 -0.344
0.527 -0.300
0.489 -0.256
0.451 -0.211
0.416 -0.167
0.381 -0.122
0.350 -0.078
0.320 -0.033
0.293 0.011
0.269 0.056
0.248 0.100
0.230 0.144
0.214 0.189
0.201 0.233
0.191 0.278
0.182 0.322
0.176 0.367
0.172 0.411
0.170 0.456
0.170 0.500
0.171 0.544
0.173 0.589
0.176 0.633
0.180 0.678
0.185 0.722
0.192 0.767
0.198 0.811
0.206 0.856
0.214 0.900
0.224 0.944
0.234 0.989
0.245 1.033
0.257 1.078
0.270 1.122
0.284 1.167
0.299 1.211
0.316 1.256
0.334 1.300
0.353 1.344
0.373 1.389
0.395 1.433
0.417 1.478
0.441 1.522
0.466 1.567
0.491 1.611
0.516 1.656
0.541 1.700
0.566 1.744
0.591 1.789
0.615 1.833
0.637 1.878
0.658 1.922
0.678 1.967
0.695 2.011
0.711 2.056
0.724 2.100
0.735 2.144
0.743 2.189
0.749 2.233
0.753 2.278
0.754 2.322
0.753 2.367
0.750 2.411
0.745 2.456
0.738 2.500
0.729 2.544
0.719 2.589
0.708 2.633
0.696 2.678
0.684 2.722
0.670 2.767
0.657 2.811
0.643 2.856
0.630 2.900

